The effect of local photoionization on the galaxy properties and the circumgalactic medium in simulations of Milky Way-sized galaxies

In this study, we investigate the impact of local stellar radiation in cosmological zoom simulations of the formation of Milky Way-sized galaxies. We include the radiation field as an additional feedback component that is computed alongside gravity with a tree code in an optically thin approximation. We resimulate the initial conditions of five Milk Way-like systems taken from the Auriga project with and without stellar radiation, and study the effects of local stellar radiation on several properties of the galaxies and the circumgalactic medium (CGM). Similar to previous findings, we observe with our current model that local stellar radiation can modify gas cooling in the CGM and thus suppress star formation and the surface densities of young stars and HI gas, while having little impact on the total gas content. In particular, it also suppresses the peak of the rotation curve and reduces the mass of the stellar bulge. In the CGM region, the young stellar radiation exceeds the external UVB and dominates the radiation field within the virial halo at all redshifts. Nevertheless, we find that the local stellar radiation, as implemented in the current study, has overall little impact on the radial density and temperature profile of the CGM gas. However, for the ion species HI and MgII the column densities within $\sim 0.3\,R_{\rm vir}$ are reduced, while the OVI column density is hardly impacted by the radiation field due to a lack of soft X-ray components in our current model. Additional effects can be expected from the radiation of the central AGN during phases of quasar activity and from soft X-ray sources, which have not yet been included in the simulations of the present study.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
